The High Time Resolution Universe Pulsar Survey -- XVIII. The reprocessing of the HTRU-S Low Lat survey around the Galactic centre using a Fast Folding Algorithm pipeline for accelerated pulsars

The HTRU-S Low Latitude survey data within 1$^{\circ}$of the Galactic Centre (GC) were searched for pulsars using the Fast Folding Algorithm (FFA). Unlike traditional Fast Fourier Transform (FFT) pipelines, the FFA optimally folds the data for all possible periods over a given range, which is particularly advantageous for pulsars with low-duty cycle. For the first time, a search over acceleration was included in the FFA to improve its sensitivity to binary pulsars. The steps in dispersion measure (DM) and acceleration were optimised, resulting in a reduction of the number of trials by 86 per cent. This was achieved over a search period range from 0.6-s to 432-s, i.e. 10 per cent of the observation time (4320s), with a maximum DM of 4000 pc cm$^{-3}$ and an acceleration range of $\pm 128$m s$^{-2}$. The search resulted in the re-detections of four known pulsars, including a pulsar which was missed in previous FFT processing of this survey. This result indicates that the FFA pipeline is more sensitive than the FFT pipeline used in the previous processing of the survey within our parameter range. Additionally, we discovered a 1.89-s pulsar, PSR J1746-2829, with a large DM, located~0.5 from the GC. Follow-up observations revealed that this pulsar has a relatively flat spectrum($\alpha=-0.9\pm0.1$) and has a period derivative of $\sim1.3\times10^{-12}$ s s$^{-1}$, implying a surface magnetic field of $\sim5.2\times10^{13}$ G and a characteristic age of $\sim23000$ yr. While the period, spectral index, and surface magnetic field strength are similar to many radio magnetars, other characteristics such as high linear polarization are absent.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
